Hierarchical Partitioning Forecaster

In this work we consider a new family of algorithms for sequential prediction, Hierarchical Partitioning Forecasters (HPFs). Our goal is to provide appealing theoretical - regret guarantees on a powerful model class - and practical - empirical performance comparable to deep networks - properties at the same time. We built upon three principles: hierarchically partitioning the feature space into sub-spaces, blending forecasters specialized to each sub-space and learning HPFs via local online learning applied to these individual forecasters. Following these principles allows us to obtain regret guarantees, where Constant Partitioning Forecasters (CPFs) serve as competitor. A CPF partitions the feature space into sub-spaces and predicts with a fixed forecaster per sub-space. Fixing a hierarchical partition $\mathcal H$ and considering any CPF with a partition that can be constructed using elements of $\mathcal H$ we provide two guarantees: first, a generic one that unveils how local online learning determines regret of learning the entire HPF online; second, a concrete instance that considers HPF with linear forecasters (LHPF) and exp-concave losses where we obtain $O(k \log T)$ regret for sequences of length $T$ where $k$ is a measure of complexity for the competing CPF. Finally, we provide experiments that compare LHPF to various baselines, including state of the art deep learning models, in precipitation nowcasting. Our results indicate that LHPF is competitive in various settings.

==> csi1.csv <==
Horizon,GAN,HPF,Persistence,PySTEPS,UNet
5,0.5768428257562676,0.5869194269703913,0.4610902823010678,0.5852118817578754,0.6300178893440508
10,0.5102010246118871,0.5149241765519944,0.3325579844299431,0.4984736487108648,0.5541802640604829
15,0.46772598063304277,0.39831757636759346,0.2824203442552239,0.4397580108573729,0.5035130319959551
20,0.4283325475072754,0.3161968714544419,0.24502022396002848,0.39293283139712704,0.4579331145395261
30,0.37998621525137016,0.2232830533603212,0.2039861098233815,0.32924772780140643,0.39733398628022626
40,0.34124102463423917,0.17390473580862498,0.17812424338895627,0.28474969038417514,0.3547497743527526
50,0.30949486204168253,0.14405819321380653,0.15975102526401633,0.252063147199119,0.3202250816114372
60,0.2829951287637916,0.12433689919653337,0.14549813279688054,0.22647939538211584,0.2916010115676977


==> csi2.csv <==
Horizon,GAN,HPF,Persistence,PySTEPS,UNet
5,0.4925687532688376,0.4893723822011738,0.36995409779556715,0.4778057408577837,0.5511750909294002
10,0.41923727991966536,0.39593744068444026,0.2469961764976274,0.38273931903529845,0.4651892032514818
15,0.3771142554672349,0.2626778999626982,0.2025583323792672,0.3226866524442831,0.4097233661558527
20,0.33725039395783823,0.18606989625010176,0.17040763902167985,0.27710996446240493,0.3604418103054066
30,0.2903718499339796,0.1147865703752617,0.13682249177136335,0.21727648813605807,0.3006495548470414
40,0.2528328087458448,0.08278716993823498,0.11645882474338205,0.17719645709421467,0.261163429922191
50,0.22300506836626977,0.06538794985896762,0.1024055234306563,0.14916138619277836,0.22871511720258653
60,0.19775873607701325,0.05445416324515791,0.0917617499267903,0.12746112425275682,0.20162438759237641


==> csi4.csv <==
Horizon,GAN,HPF,Persistence,PySTEPS,UNet
5,0.3790921154974728,0.355878191560409,0.26659979925476684,0.33588566555999844,0.43780043622665893
10,0.30058041937556457,0.2500453780612112,0.16340303664660485,0.2406229582204178,0.33978634410148467
15,0.26026383129505104,0.1353336904731529,0.1299943088005306,0.18674848153937165,0.2817805035421567
20,0.22406023252760313,0.08495303369882591,0.10663918143421927,0.14840548401115924,0.23336605140618594
30,0.1805962790612504,0.045053129947779914,0.08328147197842888,0.10166135061538688,0.1792844827694959
40,0.14998357750188954,0.030175301110258235,0.06924975787008768,0.07309930262745963,0.14745102249263187
50,0.1259295346019884,0.023372847067142623,0.06001782223170217,0.05436992729742722,0.1219929323318852
60,0.10690005459590012,0.018811856552966744,0.05363002051337747,0.04136442203707434,0.10219471604283256


==> csi8.csv <==
Horizon,GAN,HPF,Persistence,PySTEPS,UNet
5,0.26980528035535223,0.2238898680645283,0.16848755978591312,0.19488004221743666,0.3129974264341461
10,0.18721810957174556,0.13350848828874531,0.09526206547273368,0.10846885238851868,0.2077619906684473
15,0.1483726641191578,0.058970191068120036,0.07464461240908087,0.06869866573280377,0.1543480337416667
20,0.11576511400880053,0.033091549206431044,0.0608541144712564,0.04499614485207262,0.11630348359532226
30,0.0809814820108754,0.015271755638110375,0.04858419631963915,0.02242268925100483,0.07870064818276395
40,0.061489047841124356,0.009972766451377927,0.04088532067980874,0.012579164890228466,0.06186373427425476
50,0.05002990427025592,0.007635779852495414,0.0346047065196904,0.007709318099873625,0.049115656482167876
60,0.04024619194824295,0.006434727218678278,0.031886493776350264,0.004712353225866953,0.0409373849864255


==> mse.csv <==
Horizon,GAN,HPF,Persistence,PySTEPS,UNet
5,0.09952151194424398,0.09171884496957809,0.24498133014058315,0.11433955568832051,0.08536860715607872
10,0.1392137150207015,0.12252851563476565,0.36786416176783576,0.16475192946906417,0.12358168927598495
15,0.16548901522308684,0.16760260902977178,0.42114141224369056,0.19852442011755972,0.1487953993793017
20,0.18836751879593214,0.20357589188636283,0.4621924083118726,0.22576934551567052,0.17127151432287407
30,0.22060017409381974,0.2521780181298283,0.51125277245612,0.26340874947168336,0.20436229695857402
40,0.2446980101217503,0.28321442590426155,0.5432952370851385,0.28895989881399814,0.22965385587664536
50,0.26457034121275674,0.30754084045331054,0.5688071988900013,0.30879241187199497,0.2502282253108344
60,0.2804112696040309,0.3344180888442736,0.5877518169626695,0.3234739176557825,0.2657089587807974

